On Solving Reachability in Grid Digraphs using a Psuedoseparator

The reachability problem asks to decide if there exists a path from one vertex to another in a digraph. In a grid digraph, the vertices are the points of a two-dimensional square grid, and an edge can occur between a vertex and its immediate horizontal and vertical neighbors only. Asano and Doerr (CCCG'11) presented the first simultaneous time-space bound for reachability in grid digraphs by solving the problem in polynomial time and $O(n^{1/2 + \epsilon})$ space. In 2018, the space complexity was improved to $\tilde{O}(n^{1/3})$ by Ashida and Nakagawa (SoCG'18). In this paper, we show that there exists a polynomial-time algorithm that uses $O(n^{1/4 + \epsilon})$ space to solve the reachability problem in a grid digraph containing $n$ vertices. We define and construct a new separator-like device called pseudoseparator to develop a divide-and-conquer algorithm. This algorithm works in a space-efficient manner to solve reachability.

==> release-R8.0.txt <==
This is release R8.0 of the ToCTeX package.

Release R8.0: date: 02/02/2022 (alex)

Only changes compared to Release R7.97 (12/27/2020)

updated tocbase
- adopted a completely new font system (newpxtext & newpxmath).
------------------------------------
Release R7.97: date: 12/27/2020 (alex)

Only changes compared to Release R7.96 (12/04/2020)

updated tocbase.cls
- reinstated "Abstract."   <<<< from "Abstract:"
- removed use of some hyperxmp tags that require a recent version of hyperxmp:
     %% pdfdoi=\toc@doi,%
     %% pdfpublication=\toc@journalname,%
     %% pdfvolumenum=\toc@volume,%
     %% pdfissuenum=\toc@number%
------------------------------------
Release R7.969: date: 10/03/2021 (laci)
Only changes in release R7.969 compared to Release R7.96 (12/04/2020)
- removed toc-template.tex
   in the future, that file will be maintained in /stage/toc/system/submit
------------------------------------
Release R7.96: date: 12/04/2020 (alex)

Only changes compared to Release R7.95 (10/07/2020)

updated tocbase:
migration from lastpage to totpages to maintain compatibility with hyperxmp.
------------------------------------
Release R7.95: date: 10/07/2020

Only change: eprint.sty got "ecccprimary" style added
------------------------------------
Release R7.94: date: 09/04/2020

Only changes compared to Release R7.93 (09/01/2020)

updated tocbase.cls
    Abstract:     -->   Abstract.
updated toc-template.tex
    deleted much-misunderstood instruction to
      "update the next four items when revising"
    asks \titlefootnote URL to use DOI if available
------------------------------------
Release R7.93: date: 09/01/2020

Only changes compared to Release R7.92 (08/13/2020)

updated tocspecial.tex:
changes the command \boolean to \aboolean to avoid a clash with ifthen. (acr) 
------------------------------------
Release R7.92: date: 08/13/2020

Only changes compared to Release R7.91 (10/05/2019)

updated toc-instructions.tex   (Laci)
updated toc.cls   to support "research exposition" (Laci)
-------------------------------------
Release R7.91: date: 10/05/2019

Only changes compared to Release R7.9 (9/1/2019):

   Bug in last line of toc.cls and tocforeward.cls fixed:
   added {} at the end of those lines

   tocspecial.tex : added CCC spec issues up to CCC2023
-----------------------
This release includes:

- eprint.sty, 2.13
- toc.cls, 3.341        <<<< updated from 3.34
- tocbase.cls, 4.6	<<<< updated from 4.44
- tocforeword.cls 0.971 <<<< updated from 0.97
- toclibrary.cls, 2.41
- tocplain.bst, 0.31
- tocspecial 0.21       <<<< updated from 0.2
- cjtcs.cls, 1.11
- daj.cls, 1.03
- aic.cls 1.0, 

- cjtcs template file
- daj template file v. 33
- toc template file v. 0.3
- toc instructions file


Changes over R7.8:

- Update to tocspecial 0.2
  * New CCC banners.
  * Clean up.

